Energy-aware operation of HPC systems in Germany

High-Performance Computing (HPC) systems are among the most energy-intensive scientific facilities, with electric power consumption reaching and often exceeding 20 megawatts per installation. Unlike other major scientific infrastructures such as particle accelerators or high-intensity light sources, which are few around the world, the number and size of supercomputers are continuously increasing. Even if every new system generation is more energy efficient than the previous one, the overall growth in size of the HPC infrastructure, driven by a rising demand for computational capacity across all scientific disciplines, and especially by artificial intelligence workloads (AI), rapidly drives up the energy demand. This challenge is particularly significant for HPC centers in Germany, where high electricity costs, stringent national energy policies, and a strong commitment to environmental sustainability are key factors. This paper describes various state-of-the-art strategies and innovations employed to enhance the energy efficiency of HPC systems within the national context. Case studies from leading German HPC facilities illustrate the implementation of novel heterogeneous hardware architectures, advanced monitoring infrastructures, high-temperature cooling solutions, energy-aware scheduling, and dynamic power management, among other optimizations. By reviewing best practices and ongoing research, this paper aims to share valuable insight with the global HPC community, motivating the pursuit of more sustainable and energy-efficient HPC operations.

==> figs/hpc.csv <==
jahr,ElectrictyCost
1999,0.161869565217391
2000,0.238909090909091
2002,0.281571428571429
2003,0.122232558139535
2005,0.10512
2005,0.214133333333333
2006,0.27448
2008,0.589615384615385
2008,0.34164
2008,0.296949152542373
2009,1.168
2009,0.90228
2011,0.10512
2012,0.306667212276215
2012,0.21024
2012,0.76713786407767
2012,0.211389961389961
2014,0.509473636363636
2015,0.310323
2015,0.381518137931034
2016,0.279218019549511
2016,0.288157894736842
2017,1.898
2018,0.472616285538462
2018,0.304166666666667
2019,0.876
2020,0.743805886956522
2020,0.174627877966102
2021,0.2619172548
2021,0.405393333333333
2021,0.1767
2022,0.4234
2022,1.0512
2022,0.2496600029127
2023,0.41464
2023,0.520125001950469
2023,0.348801775491915
2023,0.542285714285714
2024,0.585071559633028

